X-ray Polarization of the High-Synchrotron-Peak BL Lacertae Object 1ES 1959+650 during Intermediate and High X-ray Flux States

We report the Imaging X-ray Polarimetry Explorer (IXPE) polarimetric and simultaneous multiwavelength observations of the high-energy-peaked BL Lacertae (HBL) object 1ES 1959+650, performed in 2022 October and 2023 August. In 2022 October IXPE measured an average polarization degree $\Pi_{\rm X}=9.4\;\!\%\pm 1.6\;\!\%$ and an electric-vector position angle $\psi_{\rm X}=53^{\circ}\pm 5^{\circ}$. The polarized X-ray emission can be decomposed into a constant component, plus a rotating component, with rotation velocity $\omega_{\rm EVPA}=(-117\;\!\pm\;\!12)$ ${\rm deg}\;\!{\rm d}^{-1}$. In 2023 August, during a period of pronounced activity of the source, IXPE measured an average $\Pi_{\rm X}=12.4\;\!\%\pm0.7\;\!\%$ and $\psi_X=20^{\circ}\pm2^{\circ}$, with evidence ($\sim$0.4$\;\!\%$ chance probability) for a rapidly rotating component with $\omega_{\rm EVPA}=(1864\;\!\pm\;\!34)$ ${\rm deg}\;\!{\rm d}^{-1}$. These findings suggest the presence of a helical magnetic field in the jet of 1ES 1959+650 or stochastic processes governing the field in turbulent plasma. Our multiwavelength campaigns from radio to X-ray reveal variability in both polarization and flux from optical to X-rays. We interpret the results in terms of a relatively slowly varying component dominating the radio and optical emission, while rapidly variable polarized components dominate the X-ray and provide minor contribution at optical wavelengths. The radio and optical data indicate that on parsec scales the magnetic field is primarily orthogonal to the jet direction. On the contrary, X-ray measurements show a magnetic field almost aligned with the parsec jet direction. Confronting with other IXPE observations, we guess that the magnetic field of HBLs on sub-pc scale should be rather unstable, often changing its direction with respect to the VLBA jet.

==> 1959_VLBAtab.txt <==
\begin{deluxetable}{llrrrrrrr}
\singlespace
\tablecolumns{9}
\tablecaption{\bf Parameters of Knots \label{JParm}}
\tabletypesize{\footnotesize}
\tablehead{
\colhead{Date}&\colhead{MJD}&\colhead{ID}&\colhead{$S$}&\colhead{$R$}&\colhead{$\Theta$}&\colhead{a}&\colhead{$\Pi$}&\colhead{$\chi$}\\
\colhead{}&\colhead{}&\colhead{}&\colhead{mJy}&\colhead{mas}&\colhead{deg.}&\colhead{mas}&\colhead{\%}&\colhead{deg.}\\
\colhead{(1)}&\colhead{(2)}&\colhead{(3)}&\colhead{(4)}&\colhead{(5)}&\colhead{(6)}&\colhead{(7)}&
\colhead{(8)}&\colhead{(9)}
}
\startdata
2022/11/01& 59884&A0&117$\pm$15&   0.000&\nodata&0.043$\pm$0.005&1.5$\pm$1.1&$-$11$\pm$11\\
& &              J2&6$\pm$3&0.137$\pm$0.011& 99$\pm$9&0.068$\pm$0.007&$<$1.6&\nodata \\
& &              J1&37$\pm$9&0.425$\pm$0.039&168$\pm$6&0.429$\pm$0.042&$<$16&\nodata \\
2022/11/20& 59903&A0&125$\pm$17&   0.000&\nodata&0.040$\pm$0.005&$<$0.6&\nodata \\
& &               J2&35$\pm$7  &0.151$\pm$0.010&136$\pm$8&0.201$\pm$0.009&$<$1.9&\nodata \\
& &               J1&33$\pm$9  &0.0.675$\pm$0.053&156$\pm$6&0.201$\pm$0.015&36$\pm$16&$-$29$\pm$10 \\
2022/12/06& 59919&A0&149$\pm$10&   0.000&\nodata&0.030$\pm$0.004&2.2$\pm$1.5&$-$7$\pm$5 \\
& &               J2&24$\pm$6&0.153$\pm$0.011&126$\pm$8&0.182$\pm$0.009&7.1$\pm$4.8&$-$11$\pm$11 \\
& &               J1&26$\pm$9&0.595$\pm$0.037&165$\pm$6&0.368$\pm$0.015&43$\pm$24&$-$13$\pm$16 \\
2023/07/25& 60149&A0&232$\pm$12&   0.000&\nodata&0.022$\pm$0.004&1.5$\pm$0.8&$-$42$\pm$10 \\
& &               J2&38$\pm$9&0.110$\pm$0.013&141$\pm$10&0.063$\pm$0.006&3.6$\pm$1.5&$-$25$\pm$8 \\
& &               J1&73$\pm$11&0.403$\pm$0.045&151$\pm$9&0.419$\pm$0.055&$<$21&\nodata \\
2023/10/13& 60230&A0&111$\pm$10&   0.000&\nodata&0.039$\pm$0.005&$<$1.1&\nodata \\
& &               J2&70$\pm$8&0.135$\pm$0.013&152$\pm11$&0.081$\pm$0.007&7.1$\pm$4.6&$-$11$\pm$10 \\
& &               J1&42$\pm$12&0.405$\pm$0.010&149$\pm$9&0.375$\pm$0.043&23$\pm$17&$-$35$\pm$21 \\ 
2023/10/21&  60238&A0&122$\pm$15&  0.000&\nodata&0.025$\pm$0.006&$<$0.8&\nodata \\
& &                J2&62$\pm$9&0.152$\pm$0.017&160$\pm$11&0.092$\pm$0.008&$<$6.5&\nodata \\
& &                J1&43$\pm$11&0.437$\pm$0.044&148$\pm$8&0.401$\pm$0.048&29$\pm$21&$-$25$\pm$21 \\
\enddata
\end{deluxetable}

